Content Adaptive Wavelet Lifting for Scalable Lossless Video Coding

Scalable lossless video coding is an important aspect for many professional applications. Wavelet-based video coding decomposes an input sequence into a lowpass and a highpass subband by filtering along the temporal axis. The lowpass subband can be used for previewing purposes, while the highpass subband provides the residual content for lossless reconstruction of the original sequence. The recursive application of the wavelet transform to the lowpass subband of the previous stage yields coarser temporal resolutions of the input sequence. This allows for lower bit rates, but also affects the visual quality of the lowpass subband. So far, the number of total decomposition levels is determined for the entire input sequence in advance. However, if the motion in the video sequence is strong or if abrupt scene changes occur, a further decomposition leads to a low-quality lowpass subband. Therefore, we propose a content adaptive wavelet transform, which locally adapts the depth of the decomposition to the content of the input sequence. Thereby, the visual quality of the low-pass subband is increased by up to 10.28 dB compared to a uniform wavelet transform with the same number of total decomposition levels, while the required rate is reduced by 1.06% additionally.

==> Figures/AirportNight1_psnr.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.103in,
height=4.662in,
at={(1.024in,0.801in)},
scale only axis,
xmin=0,
xmax=8,
xtick={0, 1, 2, 3, 4, 5, 6, 7, 8},
xlabel={Zerlegungsschritt},
xmajorgrids,
ymin=20,
ymax=45,
ytick={20, 22, 24, 26, 28, 30, 32, 34, 36, 38, 40, 42, 44},
ylabel={Video-PSNR in db},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.0pt,mark size=2.5pt,mark=*,mark options={solid}]
  table[row sep=crcr]{%
1	37.6030843339115\\
2	34.5736366456155\\
3	32.5973827901899\\
4	31.1566739920551\\
5	30.1336046208568\\
6	29.5454768706041\\
7	29.3192443584658\\
8	29.2484095120996\\
};
\addlegendentry{gleichm\"a\ss{}ige Zerlegung};

\addplot [color=mycolor2,solid,line width=1.0pt,mark size=2.5pt,mark=*,mark options={solid}]
  table[row sep=crcr]{%
1	37.6665918286883\\
2	34.7215187163142\\
3	32.8714811866963\\
4	31.637210967376\\
5	30.9672460305921\\
6	30.5613084130767\\
7	30.3251095035174\\
8	30.2360014399652\\
};
\addlegendentry{adaptive Zerlegung};

\end{axis}
\end{tikzpicture}%

==> Figures/AirportNight1_psnr_block.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.103in,
height=4.662in,
at={(1.024in,0.801in)},
scale only axis,
xmin=0,
xmax=6,
xtick={0, 1, 2, 3, 4, 5, 6},
xlabel={Zerlegungsschritt},
xmajorgrids,
ymin=20,
ymax=45,
ytick={20, 22, 24, 26, 28, 30, 32, 34, 36, 38, 40, 42, 44},
ylabel={Video-PSNR in db},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.0pt,mark size=2.5pt,mark=*,mark options={solid}]
  table[row sep=crcr]{%
1	41.6036950623889\\
2	37.9903627521675\\
3	35.5161961725151\\
4	33.1347236401194\\
5	29.9282862094466\\
6	26.3142802370222\\
};
\addlegendentry{gleichm\"a\ss{}ige Zerlegung};

\addplot [color=mycolor2,solid,line width=1.0pt,mark size=2.5pt,mark=*,mark options={solid}]
  table[row sep=crcr]{%
1	41.8146676928222\\
2	38.3172161509547\\
3	36.0592079730663\\
4	35.3173464494491\\
5	35.0837547337752\\
6	35.0371071813401\\
};
\addlegendentry{adaptive Zerlegung};

\end{axis}
\end{tikzpicture}%

==> Figures/AirportNight1_size.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.103in,
height=4.662in,
at={(1.024in,0.801in)},
scale only axis,
xmin=0,
xmax=8,
xtick={0, 1, 2, 3, 4, 5, 6, 7, 8},
xlabel={Zerlegungsschritt},
xmajorgrids,
ymin=22762074.86,
ymax=40329150.66,
ylabel={Dateigr\"o\ss{}e in byte},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.0pt,mark size=2.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
0	39538383\\
1	29761475\\
2	25748519\\
3	24196627\\
4	23599603\\
5	23364693\\
6	23276266\\
7	23239544\\
8	23226607\\
};
\addlegendentry{gleichm\"a\ss{}ige Zerlegung};

\addplot [color=mycolor2,solid,line width=1.0pt,mark size=2.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
0	39538383\\
1	29766409\\
2	25780997\\
3	24264776\\
4	23679842\\
5	23477314\\
6	23394261\\
7	23355925\\
8	23342987\\
};
\addlegendentry{adaptive Zerlegung};

\end{axis}
\end{tikzpicture}%

==> Figures/AirportNight1_size_block.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.103in,
height=4.662in,
at={(1.024in,0.801in)},
scale only axis,
xmin=0,
xmax=6,
xtick={0, 1, 2, 3, 4, 5, 6},
xlabel={Zerlegungsschritt},
xmajorgrids,
ymin=23.6750652313232,
ymax=38.4608751869202,
ylabel={Dateigr\"o\ss{}e in byte},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.0pt,mark size=2.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
0	37.7067403793335\\
1	28.9264507293701\\
2	25.6154565811157\\
3	24.5852661132812\\
4	24.4128932952881\\
5	24.4521389007568\\
6	24.5201025009155\\
};
\addlegendentry{gleichm\"a\ss{}ige Zerlegung};

\addplot [color=mycolor2,solid,line width=1.0pt,mark size=2.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
0	37.7067403793335\\
1	28.8917722702026\\
2	25.5542869567871\\
3	24.4621267318726\\
4	24.2029428482056\\
5	24.1628198623657\\
6	24.1582298278809\\
};
\addlegendentry{adaptive Zerlegung};

\end{axis}
\end{tikzpicture}%

==> Figures/AirportNight1_size_none.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.103in,
height=4.662in,
at={(1.024in,0.801in)},
scale only axis,
xmin=0,
xmax=8,
xtick={0, 1, 2, 3, 4, 5, 6, 7, 8},
xlabel={Zerlegungsschritt},
xmajorgrids,
ymin=21.7076061820984,
ymax=38.4608751869202,
ylabel={Dateigr\"o\ss{}e in byte},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]
\addplot [color=mycolor1,solid,line width=1.0pt,mark size=2.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
0	37.7067403793335\\
1	28.3827543258667\\
2	24.5557012557983\\
3	23.075701713562\\
4	22.5063352584839\\
5	22.2823076248169\\
6	22.19797706604\\
7	22.162956237793\\
8	22.1506185531616\\
};
\addlegendentry{gleichm\"a\ss{}ige Zerlegung};

\addplot [color=mycolor2,solid,line width=1.0pt,mark size=2.0pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
0	37.7067403793335\\
1	28.3874597549438\\
2	24.5866746902466\\
3	23.1406936645508\\
4	22.582857131958\\
5	22.3897113800049\\
6	22.3105058670044\\
7	22.2739458084106\\
8	22.261607170105\\
};
\addlegendentry{adaptive Zerlegung};

\end{axis}
\end{tikzpicture}%
